Near-Infrared and Optical Observations of Type Ic SN2020oi and broad-lined Ic SN2020bvc: Carbon Monoxide, Dust and High-Velocity Supernova Ejecta

We present near-infrared and optical observations of the Type Ic Supernova (SN) 2020oi in the galaxy M100 and the broad-lined Type Ic SN2020bvc in UGC 9379, using Gemini, LCO, SOAR, and other ground-based telescopes. The near-IR spectrum of SN2020oi at day 63 since the explosion shows strong CO emissions and a rising K-band continuum, which is the first unambiguous dust detection from a Type Ic SN. Non-LTE CO modeling shows that CO is still optically thick, and that the lower limit to the CO mass is 0.001 Msun. The dust temperature is 810 K, and the dust mass is ~10^(-5) Msun. We explore the possibilities that the dust is freshly formed in the ejecta, heated dust in the pre-existing circumstellar medium, and an infrared echo. The light curves of SN2020oi are consistent with a STELLA model with canonical explosion energy, 0.07 Msun Ni mass, and 0.7 Msun ejecta mass. A model of high explosion energy of ~10^(52) erg, 0.4 Msun Ni mass, 6.5 Msun ejecta mass with the circumstellar matter, reproduces the double-peaked light curves of SN2020bvc. We observe temporal changes of absorption features of the IR Ca~II triplet, S~I at 1.043 micron, and Fe~II at 5169 Angstrom. The blue-shifted lines indicate high velocities, up to 60,000 km/s for SN2020bvc and 20,000 km/s for SN2020oi, and the expansion velocity rapidly declines before the optical maximum. We present spectral signatures and diagnostics of CO and SiO molecular bands between 1.4 and 10 microns.

==> Figure1readableTableSN2020oi_all.dat <==
Title:Near-Infrared and Optical Observations of Type Ic SN2020oi and
 broad-lined Ic SN2020bvc: Carbon Monoxide, Dust and High-Velocity Supernova Ejecta

Authors: J. Rho, A. Evans, T. R. Geballe, D. P. K. Banerjee, P. Hoeflich, M.
Shahbandeh, S. Valenti, S.-C. Yoon, H. Jin, M. Williamson, M. Modjaz, D.
Hiramatsu, D. A. Howell, C. Pellegrino, J. Vinko, R. Cartier, J. Burke, C.
McCully, H. An, H. Cha, T. Pritchard, X. Wang, J. Andrews, L. Galbany, M.
L. Graham, S. Blinnikov, V. Joshi, A. Pal, L. Kriskovics, A. Ordash, R.
Sazkats, K. Vida, Z. Chen, X. Li, J, Zhang, S. Yan

Figure:  Light curves of SN2020oi (Figure 1)
================================================================================
Byte-by-byte Description of file: Figure1SN2020oi_all.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1     F12.5   day      MJD       Date 
   2     F9.5   mag       Magnitude  zirgVBU brightness
   3     F9.5   magerr    Magerr    
   4     A3     ----      Filter 
   5     A7     ----      Telescope
--------------------------------------------------------------
       58967.227       18.608000      0.10300000  g   ZTF
       58965.287       18.513000     0.074000000  r   ZTF
       58965.232       18.457000      0.10100000  g   ZTF
       58963.312       18.600000     0.092000000  g   ZTF
       58962.233       18.439000     0.077000000  g   ZTF
       58955.300       18.308000     0.070000000  g   ZTF
       58955.268       18.133000     0.064000000  r   ZTF
       58954.298       18.284000     0.067000000  g   ZTF
       58954.259       18.114000     0.079000000  r   ZTF
       58940.394       17.759000     0.068000000  g   ZTF
       58939.338       17.873000     0.069000000  g   ZTF
       58936.413       17.594000     0.058000000  r   ZTF
       58936.290       17.690000     0.051000000  g   ZTF
       58915.444       17.179000     0.042000000  g   ZTF
       58915.404       16.895000     0.046000000  r   ZTF
       58914.425       17.244000     0.046000000  g   ZTF
       58913.445       16.824000     0.046000000  r   ZTF
       58913.331       17.102000     0.042000000  g   ZTF
       58912.447       16.809000     0.046000000  r   ZTF
       58911.446       16.721000     0.039000000  r   ZTF
       58911.399       17.165000     0.044000000  g   ZTF
       58908.450       16.638000     0.042000000  r   ZTF
       58908.450       16.638000     0.042000000  r   ZTF
       58908.341       17.035000     0.049000000  g   ZTF
       58908.341       17.035000     0.049000000  g   ZTF
       58906.446       16.599000     0.043000000  r   ZTF
       58906.334       16.945000     0.038000000  g   ZTF
       58905.307       16.962000     0.043000000  g   ZTF
       58904.471       16.498000     0.028000000  r   ZTF
       58904.459       16.972000     0.049000000  g   ZTF
       58903.357       16.925000     0.036000000  g   ZTF
       58901.419       16.428000     0.056000000  r   ZTF
       58900.438       16.393000     0.049000000  r   ZTF
       58899.441       16.381000     0.032000000  r   ZTF
       58899.400       16.916000     0.037000000  g   ZTF
       58898.419       16.893000     0.036000000  g   ZTF
       58898.374       16.301000     0.035000000  r   ZTF
       58895.442       16.182000     0.034000000  r   ZTF
       58895.384       16.816000     0.028000000  g   ZTF
       58892.381       16.766000     0.035000000  g   ZTF
       58892.317       16.089000     0.032000000  r   ZTF
       58887.516       15.837000     0.029000000  r   ZTF
       58887.426       16.608000     0.043000000  g   ZTF
       58884.516       15.630000     0.027000000  r   ZTF
       58884.442       16.491000     0.033000000  g   ZTF
       58881.539       15.391000     0.033000000  r   ZTF
       58881.461       16.326000     0.026000000  g   ZTF
       58878.487       16.039000     0.024000000  g   ZTF
       58878.361       15.057000     0.023000000  r   ZTF
       58875.521       14.677000     0.025000000  r   ZTF
       58875.457       15.676000     0.025000000  g   ZTF
       58871.502       14.170000     0.035000000  r   ZTF
       58871.443       15.030000     0.024000000  g   ZTF
       58867.482       13.860000     0.020000000  r   ZTF
       58867.440       14.300000     0.030000000  g   ZTF
       58859.522       14.916000     0.028000000  g   ZTF
       58859.481       14.769000     0.033000000  r   ZTF
       58855.542       17.280000     0.056000000  r   ZTF
       58864.990       14.580600      0.14086700  B  KON
       58865.990       14.665300      0.13410300  B  KON
       58868.980       15.142200      0.19109500  B  KON
       58869.980       15.379700      0.14496700  B  KON
       58870.980       15.548700     0.098123700  B  KON
       58872.010       15.812200      0.11409700  B  KON
       58873.060       15.945000      0.11509400  B  KON
       58873.980       16.133800      0.10360300  B  KON
       58875.960       16.441000      0.11140900  B  KON
       58899.970       17.483200      0.11260300  B  KON
       58922.110       17.733200      0.16482300  B  KON
       58936.090       17.991200      0.12028000  B  KON
       58942.020       18.050300      0.17417700  B  KON
       58948.020       18.431700      0.24582900  B  KON
       58859.960       14.539600     0.072724600  V  KON
       58864.990       13.817800     0.048158700  V  KON
       58865.990       13.822800     0.037880900  V  KON
       58868.980       14.022800     0.046359600  V  KON
       58869.980       14.174500     0.032871500  V  KON
       58870.980       14.306900     0.033156800  V  KON
       58872.010       14.526300     0.033244900  V  KON
       58873.060       14.692800     0.035618400  V  KON
       58873.980       14.866100     0.045069400  V  KON
       58875.960       15.177000     0.050618500  V  KON
       58899.970       16.919100     0.063134500  V  KON
       58922.110       17.409800     0.092646100  V  KON
       58936.090       17.851500      0.16352200  V  KON
       58859.960       14.631700      0.11512500  g  KON
       58864.990       14.054300     0.043874500  g  KON
       58865.990       14.032200     0.049590900  g  KON
       58868.980       14.396600     0.052073600  g  KON
       58869.980       14.548500     0.040602100  g  KON
       58870.980       14.756500     0.026579800  g  KON
       58872.010       14.977500     0.024635300  g  KON
       58873.060       15.150500     0.035631400  g  KON
       58873.980       15.333500     0.025045000  g  KON
       58875.960       15.578000     0.058213200  g  KON
       58899.970       16.854300     0.034553400  g  KON
       58922.110       17.459700     0.071720200  g  KON
       58936.090       17.958900     0.067880300  g  KON
       58942.020       18.193800     0.096918200  g  KON
       58948.020       18.515000      0.17872700  g  KON
       58859.960       14.595500     0.030680600  r  KON
       58864.990       13.916900     0.023435100  r  KON
       58865.990       13.731500     0.030692400  r  KON
       58868.980       13.912700     0.016005200  r  KON
       58869.980       13.986500     0.014793600  r  KON
       58870.980       14.072800     0.016877700  r  KON
       58872.010       14.229900     0.015266600  r  KON
       58873.060       14.362100     0.015198600  r  KON
       58873.980       14.507500     0.016694700  r  KON
       58875.960       14.722400     0.028248600  r  KON
       58899.970       16.276700     0.025928500  r  KON
       58922.110       17.046100     0.061780000  r  KON
       58936.090       17.505700     0.064195100  r  KON
       58942.020       17.734000     0.079501100  r  KON
       58948.020       17.881600      0.11926300  r  KON
       58859.960       14.779700     0.061990000  i  KON
       58864.990       14.074000     0.037231400  i  KON
       58865.990       13.904800     0.037171000  i  KON
       58868.980       13.990800     0.020008200  i  KON
       58869.980       14.089700     0.023834200  i  KON
       58870.980       14.161900     0.017278000  i  KON
       58872.010       14.279500     0.018167500  i  KON
       58873.060       14.387400     0.028721200  i  KON
       58873.980       14.503500     0.021780300  i  KON
       58875.960       14.747600     0.026320100  i  KON
       58899.970       16.371600     0.030852800  i  KON
       58922.110       17.130000     0.081597600  i  KON
       58936.090       17.885600      0.12251900  i  KON
       58948.020       18.189600      0.25676300  i  KON
       58859.960       14.774000     0.049692100  z  KON
       58864.990       14.026400     0.058275100  z  KON
       58865.990       13.894200     0.054112400  z  KON
       58868.980       13.925000     0.080845300  z  KON
       58869.980       13.943000     0.058982900  z  KON
       58870.980       14.053700     0.072611400  z  KON
       58872.010       14.144300     0.061584000  z  KON
       58873.060       14.150400     0.051827400  z  KON
       58873.980       14.273300     0.044525000  z  KON
       58875.960       14.437600     0.068827200  z  KON
       58899.970       15.475700     0.042545900  z  KON
       58922.110       16.160300     0.094224600  z  KON
       58936.090       16.796200     0.083285900  z  KON
       58942.020       16.966700     0.090490800  z  KON
       58948.020       17.493200      0.19953600  z  KON
       58856.313       15.713300     0.045100000  U  LCO
       58856.320       16.537500      0.11950000  B  LCO
       58856.325       16.241500     0.031300000  V  LCO
       58856.329       16.253000     0.018200000  g  LCO
       58856.334       16.308200     0.012200000  r  LCO
       58856.337       16.380200     0.011600000  i  LCO
       58856.715       15.650000     0.015100000  U  LCO
       58856.722       16.267500     0.037200000  B  LCO
       58856.727       16.014300     0.060500000  V  LCO
       58856.731       16.045200     0.036100000  g  LCO
       58856.736       16.048400     0.032600000  r  LCO
       58856.740       16.139000     0.019600000  i  LCO
       58857.698       15.762600     0.052700000  U  LCO
       58857.706       16.142700     0.071900000  B  LCO
       58857.711       15.577500     0.019600000  V  LCO
       58857.714       15.652500     0.086000000  g  LCO
       58857.720       15.418900     0.071400000  r  LCO
       58857.723       15.620100     0.025100000  i  LCO
       58859.292       15.206100     0.056100000  U  LCO
       58859.300       15.724500     0.015200000  B  LCO
       58859.305       14.795000     0.010800000  V  LCO
       58859.314       15.010400     0.040500000  r  LCO
       58859.317       14.801800     0.013200000  i  LCO
       58860.056       14.716200     0.023300000  U  LCO
       58860.063       15.122300     0.014200000  B  LCO
       58860.068       14.568700     0.025000000  V  LCO
       58860.072       14.728800     0.032000000  g  LCO
       58860.077       14.548900     0.012900000  r  LCO
       58860.081       14.662500     0.031400000  i  LCO
       58861.337       14.221500     0.010400000  U  LCO
       58861.342       14.635600     0.010200000  B  LCO
       58861.345       14.121700     0.014600000  V  LCO
       58861.347       14.231900     0.022900000  g  LCO
       58861.350       14.262100     0.018300000  r  LCO
       58861.353       14.321900     0.033100000  i  LCO
       58862.352       14.063700     0.027800000  U  LCO
       58862.357       14.503800     0.021100000  B  LCO
       58862.360       13.978200     0.024900000  V  LCO
       58862.362       14.199400     0.027100000  g  LCO
       58862.365       14.065000     0.010900000  r  LCO
       58862.368       14.240400     0.010900000  i  LCO
       58869.352       15.507800     0.030300000  U  LCO
       58869.354       15.358400     0.026400000  B  LCO
       58869.360       13.967200     0.017800000  r  LCO
       58869.362       14.128500     0.035800000  i  LCO
       58871.310       16.040000     0.051000000  U  LCO
       58871.313       15.764300     0.031100000  B  LCO
       58871.315       14.481600     0.013400000  V  LCO
       58871.318       14.209400     0.029400000  r  LCO
       58871.320       14.308500     0.012900000  i  LCO
       58873.088       16.340700     0.020600000  U  LCO
       58873.090       16.008900     0.017900000  B  LCO
       58873.092       14.741400     0.037500000  V  LCO
       58873.094       15.281700     0.010200000  g  LCO
       58873.096       14.268600     0.010100000  r  LCO
       58873.098       14.338400     0.010500000  i  LCO
       58876.023       17.040000     0.025700000  U  LCO
       58876.026       16.552500     0.010300000  B  LCO
       58876.028       15.200300     0.016500000  V  LCO
       58876.031       14.717000     0.018200000  r  LCO
       58876.033       14.701700     0.023000000  i  LCO
       58877.020       17.175100     0.028500000  U  LCO
       58877.023       16.692100     0.036100000  B  LCO
       58877.025       15.415200     0.032300000  V  LCO
       58877.029       14.843400     0.014500000  r  LCO
       58877.030       14.818300     0.022000000  i  LCO
       58880.112       17.385100     0.093000000  U  LCO
       58880.115       16.800200     0.024600000  B  LCO
       58880.117       15.622000     0.017900000  V  LCO
       58880.122       15.226000     0.026800000  i  LCO
       58882.083       17.457100     0.093800000  U  LCO
       58882.086       16.963600     0.027400000  B  LCO
       58882.088       15.758900     0.019100000  V  LCO
       58882.091       15.454100     0.030000000  r  LCO
       58882.093       15.420600     0.022500000  i  LCO
       58883.004       17.553600     0.012700000  U  LCO
       58883.007       17.164500     0.042300000  B  LCO
       58883.009       15.897800     0.013600000  V  LCO
       58883.112       17.754400     0.096200000  U  LCO
       58883.115       17.233300     0.022600000  B  LCO
       58883.117       16.154200     0.012400000  V  LCO
       58883.119       16.307400     0.015600000  g  LCO
       58883.120       15.455300     0.021700000  r  LCO
       58883.122       15.389200     0.014200000  i  LCO
       58883.987       17.388000     0.088600000  U  LCO
       58883.990       16.973700     0.071200000  B  LCO
       58883.993       16.008300     0.022100000  V  LCO
       58884.000       15.558400     0.031400000  i  LCO
       58887.365       17.771700      0.10680000  U  LCO
       58887.368       17.266300     0.046800000  B  LCO
       58887.371       16.225100     0.037500000  V  LCO
       58887.374       16.618100     0.015400000  g  LCO
       58887.376       15.837200     0.015000000  r  LCO
       58887.379       15.780900     0.034100000  i  LCO
       58889.226       16.670300     0.019500000  g  LCO
       58889.230       15.880800     0.010300000  r  LCO
       58889.233       15.785200     0.016500000  i  LCO
       58893.078       17.801300      0.10460000  U  LCO
       58893.083       17.574100     0.027800000  B  LCO
       58893.086       16.456300     0.030100000  V  LCO
       58893.089       16.641600     0.026100000  g  LCO
       58893.093       15.954600     0.015300000  r  LCO
       58893.096       15.880400     0.025200000  i  LCO
       58897.693       17.893200      0.15630000  U  LCO
       58897.697       17.593900     0.034100000  B  LCO
       58897.700       16.560600     0.054600000  V  LCO
       58901.375       18.019200     0.018700000  U  LCO
       58901.387       16.980200     0.017300000  g  LCO
       58901.390       16.604500      0.13470000  r  LCO
       58901.393       16.456600     0.016700000  i  LCO
       58903.928       17.912600      0.13750000  U  LCO
       58903.935       17.641900     0.026900000  B  LCO
       58903.938       16.662800     0.053200000  V  LCO
       58910.221       18.245400     0.079400000  U  LCO
       58910.230       17.719600     0.010900000  B  LCO
       58910.233       16.958200     0.034800000  V  LCO
       58910.236       17.121800     0.025800000  g  LCO
       58910.239       16.771700     0.019100000  r  LCO
       58910.242       16.720800     0.053600000  i  LCO
       58916.326       17.987900     0.080900000  B  LCO
       58916.329       16.984600     0.053900000  V  LCO
       58916.333       17.190900     0.046400000  g  LCO
       58916.335       17.136900      0.10210000  r  LCO
       58921.670       18.409800     0.055200000  U  LCO
       58921.677       17.908900     0.035000000  B  LCO
       58921.680       17.146900     0.024200000  V  LCO
       58921.683       17.232600     0.032300000  g  LCO
       58928.036       18.549300     0.028700000  U  LCO
       58928.042       18.195200     0.044400000  B  LCO
       58928.046       17.464100     0.013200000  V  LCO
       58928.048       17.547800     0.033600000  g  LCO
       58928.052       17.240600     0.021300000  r  LCO
       58928.055       17.149600     0.071900000  i  LCO
       58949.643       18.471800     0.081900000  B  LCO
       58960.387       18.323400     0.079500000  V  LCO
       58960.388       18.443700     0.064300000  g  LCO
       58960.390       18.254000     0.084100000  r  LCO
       58960.391       17.846200     0.073100000  i  LCO


==> Figure4readableTableSN2020bvc_all.dat <==
Title:Near-Infrared and Optical Observations of Type Ic SN2020oi and
 broad-lined Ic SN2020bvc: Carbon Monoxide, Dust and High-Velocity Supernova Ejecta

Authors: J. Rho, A. Evans, T. R. Geballe, D. P. K. Banerjee, P. Hoeflich, M.
Shahbandeh, S. Valenti, S.-C. Yoon, H. Jin, M. Williamson, M. Modjaz, D.
Hiramatsu, D. A. Howell, C. Pellegrino, J. Vinko, R. Cartier, J. Burke, C.
McCully, H. An, H. Cha, T. Pritchard, X. Wang, J. Andrews, L. Galbany, M.
L. Graham, S. Blinnikov, V. Joshi, A. Pal, L. Kriskovics, A. Ordash, R.
Sazkats, K. Vida, Z. Chen, X. Li, J, Zhang, S. Yan

Figure:  Light curves of SN2020oi (Figure 4)
================================================================================
Byte-by-byte Description of file: Figure1SN2020oi_all.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1     F12.5   day      MJD       Date 
   2     F9.5   mag       Magnitude  zirgVBU brightness
   3     F9.5   magerr    Magerr    
   4     A3     ----      Filter 
   5     A7     ----      Telescope
--------------------------------------------------------------
       58887.510       17.062800     0.034800000  U  LCO
       58887.513       17.460000     0.024900000  B  LCO
       58887.515       17.464100     0.024900000  B  LCO
       58887.517       16.985400     0.021600000  V  LCO
       58887.518       16.976600     0.022200000  V  LCO
       58887.519       17.478500     0.014500000  g  LCO
       58887.521       17.434100     0.014400000  g  LCO
       58887.523       17.341600     0.013900000  r  LCO
       58887.524       17.305600     0.011900000  r  LCO
       58887.526       17.632500     0.016900000  i  LCO
       58887.527       17.709700     0.018800000  i  LCO
       58892.394       17.062000     0.039500000  U  LCO
       58892.397       16.973300     0.044800000  U  LCO
       58892.399       17.230700     0.016400000  B  LCO
       58892.401       17.119700     0.013100000  B  LCO
       58892.403       16.441000     0.012800000  V  LCO
       58892.405       16.451700     0.012100000  V  LCO
       58892.406       16.748000     0.010700000  g  LCO
       58892.408       16.744200     0.010700000  g  LCO
       58892.410       16.530000     0.011400000  r  LCO
       58892.411       16.536200     0.011400000  r  LCO
       58892.413       16.786600     0.013400000  i  LCO
       58892.414       16.780100     0.013400000  i  LCO
       58893.423       17.203800     0.028200000  U  LCO
       58893.426       17.204200     0.026900000  U  LCO
       58893.428       17.263200     0.014100000  B  LCO
       58893.430       17.259100     0.014100000  B  LCO
       58893.432       16.414800     0.012400000  V  LCO
       58893.433       16.437300     0.011800000  V  LCO
       58893.435       16.522900     0.010000000  g  LCO
       58893.437       16.563900     0.011000000  g  LCO
       58893.439       16.513200     0.011500000  r  LCO
       58893.440       16.495900     0.010600000  r  LCO
       58893.441       16.758300     0.013500000  i  LCO
       58893.443       16.766700     0.013500000  i  LCO
       58896.316       17.238600     0.055000000  U  LCO
       58896.322       16.338300     0.015300000  V  LCO
       58896.323       16.383000     0.014400000  V  LCO
       58896.327       16.761900    0.0085000000  g  LCO
       58896.329       16.339700    0.0072000000  r  LCO
       58896.330       16.336900    0.0072000000  r  LCO
       58896.331       16.695700     0.014200000  i  LCO
       58896.333       16.688300     0.012200000  i  LCO
       58904.297       17.938000     0.080100000  U  LCO
       58904.300       17.957900     0.085300000  U  LCO
       58904.302       17.797300     0.024800000  B  LCO
       58904.304       17.768200     0.029900000  B  LCO
       58904.305       16.682200     0.019000000  V  LCO
       58904.306       16.675300     0.017000000  V  LCO
       58904.307       17.402500     0.010500000  g  LCO
       58904.309       17.303900     0.011400000  g  LCO
       58904.310       16.456900    0.0094000000  r  LCO
       58904.311       16.409700     0.010400000  r  LCO
       58904.312       16.875900     0.016200000  i  LCO
       58904.313       16.835300     0.015400000  i  LCO
       58906.299       18.083500     0.077300000  U  LCO
       58906.302       18.033900     0.067300000  U  LCO
       58906.305       17.988900     0.022800000  B  LCO
       58906.306       17.978900     0.023500000  B  LCO
       58906.308       16.831700     0.015300000  V  LCO
       58906.310       16.853900     0.015900000  V  LCO
       58906.311       17.391100     0.010200000  g  LCO
       58906.313       17.357100    0.0083000000  g  LCO
       58906.315       16.468800    0.0073000000  r  LCO
       58906.316       16.468600    0.0074000000  r  LCO
       58906.317       16.761100     0.011300000  i  LCO
       58906.319       16.762300     0.011300000  i  LCO
       58919.282       18.694200      0.29670000  U  LCO
       58919.284       18.344000      0.20250000  U  LCO
       58919.287       18.859500      0.17940000  B  LCO
       58919.288       18.748800     0.089600000  B  LCO
       58919.290       17.605200     0.038400000  V  LCO
       58919.291       17.632600     0.042300000  V  LCO
       58919.292       18.230900     0.043400000  g  LCO
       58919.293       18.298900     0.046300000  g  LCO
       58919.295       17.381300     0.025200000  r  LCO
       58919.296       17.361000     0.028200000  r  LCO
       58919.297       17.556800     0.034200000  i  LCO
       58925.426       18.777100     0.018100000  B  LCO
       58925.431       18.813200     0.018100000  B  LCO
       58925.436       17.860000     0.015200000  V  LCO
       58925.439       17.868700     0.014200000  V  LCO
       58925.442       18.428200     0.011300000  g  LCO
       58925.445       18.374500     0.018400000  g  LCO
       58925.449       17.695800     0.054200000  r  LCO
       58925.452       17.721900     0.077300000  r  LCO
       58925.455       17.813500     0.026200000  i  LCO
       58925.457       17.852100     0.014400000  i  LCO
       58938.548       19.152900     0.027300000  B  LCO
       58938.549       18.335800     0.031700000  V  LCO
       58938.550       18.709500     0.011600000  g  LCO
       58938.552       18.088100     0.012300000  r  LCO
       58938.553       18.236100     0.018300000  i  LCO
       58942.363       19.208500     0.084500000  B  LCO
       58942.365       18.765900      0.11920000  V  LCO
       58942.366       18.914900     0.035900000  g  LCO
       58942.368       18.274300     0.018300000  r  LCO
       58942.369       18.463400     0.030300000  i  LCO
       58950.357       19.500500     0.062400000  B  LCO
       58950.359       18.601300     0.026600000  V  LCO
       58950.360       19.058600     0.023800000  g  LCO
       58950.362       18.401500     0.022600000  r  LCO
       58950.363       18.598700     0.032400000  i  LCO
       58955.426       19.532600     0.035500000  B  LCO
       58955.428       18.790300     0.035400000  V  LCO
       58955.429       18.941000     0.016500000  g  LCO
       58955.431       18.487800     0.012600000  r  LCO
       58955.432       18.676900     0.018700000  i  LCO
       58959.307       19.532600     0.045100000  B  LCO
       58959.309       18.769800     0.036500000  V  LCO
       58959.310       19.027400     0.017500000  g  LCO
       58959.312       18.626900     0.014300000  r  LCO
       58959.313       18.798800     0.031500000  i  LCO
	58997.290	19.957  0.147	r	ZTF
	58991.235	19.794  0.136	r	ZTF
	58980.329	19.320  0.110	r	ZTF
	58979.240	19.621  0.146	g	ZTF
	58976.298	19.134  0.187	r	ZTF
	58976.201	19.440  0.253	g	ZTF
	58975.275	18.558 	999  	g	ZTF
	58973.304	19.066  0.113	r	ZTF
	58973.267	19.530  0.150	g	ZTF
	58970.391	19.174  0.099	r	ZTF
	58970.307	19.508  0.146	g	ZTF
	58967.341	19.093  0.106	r	ZTF
	58967.288	19.659  0.172	g	ZTF
	58964.345	19.359  0.113	g	ZTF
	58964.283	18.995  0.084	r	ZTF
	58961.410	18.967  0.097	r	ZTF
	58956.369	19.334  0.148	g	ZTF
	58956.343	18.894  0.091	r	ZTF
	58955.426	18.834  0.087	r	ZTF
	58955.404	19.483  0.145	g	ZTF
	58954.444	18.727  0.091	r	ZTF
	58954.387	19.331  0.180	g	ZTF
	58944.474	19.063  0.121	g	ZTF
	58943.467	18.396  0.078	r	ZTF
	58943.425	18.915  0.119	g	ZTF
	58941.474	20.708 	999  	g	ZTF
	58941.426	18.397  0.087	r	ZTF
	58940.431	16.945 	999  	r	ZTF
	58939.453	18.937  0.198	g	ZTF
	58939.425	18.204  0.086	r	ZTF
	58936.470	19.025  0.116	g	ZTF
	58936.406	18.228  0.068	r	ZTF
	58917.391	17.070 	999  	g	ZTF
	58914.530	17.153  0.039	r	ZTF
	58914.500	18.150  0.070	g	ZTF
	58911.552	17.885  0.079	g	ZTF
	58911.484	16.896  0.038	r	ZTF
	58911.426	17.931  0.060	g	ZTF
	58906.538	17.489  0.054	g	ZTF
	58906.487	16.613  0.038	r	ZTF
	58903.541	17.299  0.049	g	ZTF
	58903.496	16.559  0.036	r	ZTF
	58898.512	16.436  0.035	r	ZTF
	58898.456	16.983  0.031	g	ZTF
	58893.497	16.755  0.038	g	ZTF
	58890.559	16.831  0.047	g	ZTF
	58890.476	16.672  0.038	r	ZTF
	58887.531	17.097  0.043	r	ZTF
	58887.468	17.181  0.050	g	ZTF
	58884.547	17.632  0.056	r	ZTF
	58884.475	17.450  0.051	g	ZTF
	58881.557	20.672	999  	r	ZTF
	58881.494	20.771	999  	g	ZTF
	58878.555	20.227	999  	r	ZTF
	58878.528	20.458	999  	g	ZTF
	58875.552	20.298	999  	r	ZTF
	58875.495	20.658	999  	g	ZTF
	58872.554	20.425	999  	r	ZTF
	58872.448	19.986	999  	g	ZTF
	58863.453	19.638	999  	g	ZTF
	58859.468	19.618	999  	r	ZTF
	58856.573	20.289	999  	r	ZTF
	58856.558	20.644	999  	g	ZTF
       58898.000       17.592700      0.12163700  B  KON
       58899.930       17.763400      0.12389900  B  KON
       58913.790       18.662600       1.0886400  B  KON
       58921.940       19.132400      0.16747600  B  KON
       58922.900       19.095400      0.16242600  B  KON
       58924.110       19.243600      0.12519100  B  KON
       58925.100       19.205600      0.13004600  B  KON
       58925.920       19.229400      0.15309400  B  KON
       58935.910       19.594100      0.13625400  B  KON
       58939.960       19.580000      0.33658200  B  KON
       58941.060       19.562600      0.12982500  B  KON
       58945.060       19.495600      0.30978500  B  KON
       58947.060       19.685200      0.38168100  B  KON
       58954.070       19.642400      0.29493300  B  KON
       58955.030       19.789500      0.13695100  B  KON
       58960.010       20.069500      0.41776900  B  KON
       58898.000       16.479100     0.066890100  V  KON
       58899.930       16.523400     0.054018100  V  KON
       58913.790       17.052300      0.36974600  V  KON
       58921.940       17.955300     0.072232400  V  KON
       58922.900       17.979100     0.082948800  V  KON
       58924.110       18.030300     0.058838500  V  KON
       58925.100       18.061900     0.050135200  V  KON
       58925.920       18.259600     0.083245900  V  KON
       58935.910       18.591300     0.063387000  V  KON
       58939.960       18.674400     0.085827800  V  KON
       58941.060       18.598200     0.067786100  V  KON
       58945.060       18.635900      0.16454800  V  KON
       58947.060       18.588600      0.15743100  V  KON
       58954.070       18.974200      0.16257800  V  KON
       58955.030       19.046000     0.069051000  V  KON
       58960.010       19.105800      0.23237300  V  KON
       58898.000       16.829700     0.052280800  g  KON
       58899.930       16.925300     0.048080000  g  KON
       58913.790       17.550900      0.44317200  g  KON
       58921.940       18.441400     0.082806600  g  KON
       58922.900       18.394400     0.072409500  g  KON
       58924.110       18.439400     0.056231100  g  KON
       58925.100       18.484000     0.052837100  g  KON
       58925.920       18.578100     0.067487700  g  KON
       58935.910       18.829900     0.055755100  g  KON
       58939.960       18.956900     0.080566600  g  KON
       58941.060       18.898700     0.061867000  g  KON
       58945.060       18.982800      0.17092800  g  KON
       58947.060       18.991700      0.18016500  g  KON
       58954.070       19.244500      0.17103300  g  KON
       58955.030       19.240400     0.061118900  g  KON
       58960.010       19.462700      0.21389400  g  KON
       58898.000       16.384400     0.035035500  r  KON
       58899.930       16.402600     0.030023300  r  KON
       58913.790       16.889500      0.22868900  r  KON
       58921.940       17.563300     0.043760700  r  KON
       58922.900       17.597600     0.038448900  r  KON
       58924.110       17.681900     0.033861200  r  KON
       58925.100       17.748000     0.032403000  r  KON
       58925.920       17.745400     0.048190600  r  KON
       58935.910       18.196200     0.035609100  r  KON
       58939.960       18.279400     0.056279100  r  KON
       58941.060       18.331500     0.045601800  r  KON
       58945.060       18.403400     0.096323400  r  KON
       58947.060       18.353300     0.099519000  r  KON
       58954.070       18.753900     0.086485700  r  KON
       58955.030       18.757700     0.041702600  r  KON
       58960.010       18.988100      0.11555300  r  KON
       58898.000       16.711300     0.039075300  i  KON
       58899.930       16.689100     0.033919300  i  KON
       58913.790       17.077000      0.32429800  i  KON
       58921.940       17.721400     0.047697600  i  KON
       58922.900       17.657300     0.060973100  i  KON
       58924.110       17.921500     0.044705600  i  KON
       58925.100       18.010700     0.051355900  i  KON
       58925.920       17.884900     0.061924400  i  KON
       58935.910       18.374200     0.053713200  i  KON
       58939.960       18.506300     0.080716700  i  KON
       58941.060       18.608100     0.064261800  i  KON
       58945.060       18.386500      0.16486500  i  KON
       58947.060       18.811700      0.31367100  i  KON
       58954.070       19.128500      0.16989700  i  KON
       58955.030       19.309400     0.085160400  i  KON
       58960.010       19.556300      0.28186700  i  KON
       58898.000       16.339100     0.071549700  z  KON
       58899.930       16.301000     0.060619300  z  KON
       58913.790       17.012300      0.79264800  z  KON
       58921.940       17.203000     0.065996200  z  KON
       58922.900       17.107000      0.10166800  z  KON
       58924.110       17.572300     0.068769300  z  KON
       58925.100       17.777900     0.088537300  z  KON
       58925.920       17.255600     0.083156200  z  KON
       58935.910       17.759300     0.097381000  z  KON
       58939.960       17.968000      0.13362700  z  KON
       58941.060       18.566900      0.15260600  z  KON
       58945.060       17.996100      0.31069600  z  KON
       58947.060       18.032700      0.39243700  z  KON
       58954.070       19.200000      0.28563200  z  KON
       58955.030       19.186200      0.23428800  z  KON

